Intrablock Interleaving for Batched Network Coding with Blockwise Adaptive Recoding

Batched network coding (BNC) is a low-complexity solution to network transmission in multi-hop packet networks with packet loss. BNC encodes the source data into batches of packets. As a network coding scheme, the intermediate nodes perform recoding on the received packets belonging to the same batch instead of just forwarding them. A recoding scheme that may generate more recoded packets for batches of a higher rank is also called adaptive recoding. Meanwhile, in order to combat burst packet loss, the transmission of a block of batches can be interleaved. Stream interleaving studied in literature achieves the maximum separation among any two consecutive packets of a batch, but permutes packets across blocks and hence cannot bound the buffer size and the latency. To resolve the issue of stream interleaver, we design an intrablock interleaver for adaptive recoding that can preserve the advantages of using a block interleaver when the number of recoded packets is the same for all batches. We use potential energy in classical mechanics to measure the performance of an interleaver, and propose an algorithm to optimize the interleaver with this performance measure. Our problem formulation and algorithm for intrablock interleaving are also of independent interest.

==> data/tpM4p1l1.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.64982,0.65,0.65,0.65062,0.65,0.65
2,0.54045,0.56031,0.51792,0.5525,0.562,0.52039
3,0.48155,0.50861,0.44729,0.49916,0.51133,0.45138
4,0.44281,0.47415,0.40083,0.46382,0.47758,0.406
5,0.41465,0.44764,0.36687,0.43776,0.45163,0.37284
6,0.39293,0.42672,0.34045,0.41764,0.43101,0.34703
7,0.37502,0.41003,0.31898,0.40155,0.41454,0.32605
8,0.36037,0.39652,0.30097,0.38808,0.40105,0.30842


==> data/tpM4p1l2.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.64944,0.65,0.65,0.64948,0.65,0.65
2,0.51217,0.5459,0.49759,0.53557,0.55687,0.51291
3,0.43601,0.48521,0.41286,0.473,0.50309,0.43894
4,0.38552,0.44446,0.35705,0.43166,0.46727,0.39026
5,0.34889,0.41424,0.31644,0.40161,0.43969,0.35467
6,0.32097,0.39155,0.28503,0.37851,0.41818,0.327
7,0.29873,0.37325,0.25974,0.35987,0.40157,0.30455
8,0.28048,0.35807,0.23877,0.34447,0.38813,0.28577


==> data/tpM4p1l3.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.65209,0.65,0.65,0.65445,0.65,0.65
2,0.45808,0.49249,0.45031,0.46832,0.49845,0.45373
3,0.34166,0.39501,0.32777,0.35792,0.4064,0.33414
4,0.2685,0.33078,0.2476,0.28626,0.34559,0.25582
5,0.21963,0.28625,0.19232,0.23655,0.30294,0.2015
6,0.18578,0.25424,0.15259,0.20208,0.27189,0.16211
7,0.16039,0.23019,0.12309,0.17669,0.24821,0.13256
8,0.14152,0.21163,0.10059,0.15818,0.22981,0.10979


==> data/tpM4p2l1.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.55055,0.55,0.55,0.55023,0.55,0.55
2,0.44534,0.45829,0.414,0.4523,0.45834,0.41406
3,0.39095,0.40823,0.34463,0.40088,0.4083,0.34473
4,0.3557,0.37613,0.29994,0.3676,0.37621,0.30006
5,0.33054,0.35307,0.2677,0.34362,0.35316,0.26784
6,0.31156,0.33542,0.24282,0.3255,0.33551,0.24297
7,0.29648,0.32113,0.2228,0.31102,0.32123,0.22295
8,0.28422,0.30936,0.20621,0.29926,0.30946,0.20637


==> data/tpM4p2l2.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.55096,0.55,0.55,0.55027,0.55,0.55
2,0.43135,0.4546,0.40852,0.44776,0.45801,0.41357
3,0.37173,0.40275,0.33616,0.3945,0.4078,0.34397
4,0.33349,0.36975,0.28965,0.36107,0.37563,0.29914
5,0.30674,0.34578,0.25621,0.3372,0.3525,0.2668
6,0.28625,0.32755,0.2305,0.31926,0.33482,0.24186
7,0.26982,0.31289,0.20986,0.30499,0.3205,0.22179
8,0.2562,0.30093,0.1928,0.29331,0.30871,0.20516


==> data/tpM4p2l3.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.54896,0.55,0.55,0.54967,0.55,0.55
2,0.40045,0.43924,0.38539,0.42714,0.45128,0.40358
3,0.32537,0.3825,0.30038,0.36497,0.39791,0.32854
4,0.27909,0.34601,0.2467,0.3262,0.36402,0.28044
5,0.24697,0.32006,0.20889,0.29871,0.33942,0.24596
6,0.22341,0.30047,0.18043,0.27806,0.32066,0.21954
7,0.20497,0.28506,0.15803,0.26155,0.30591,0.19841
8,0.1905,0.27248,0.13983,0.24829,0.29393,0.18097


==> data/tpM4p3l1.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.45047,0.45,0.45,0.45026,0.45,0.45
2,0.35036,0.36244,0.31388,0.35561,0.36256,0.31406
3,0.30036,0.3174,0.24719,0.30835,0.31757,0.24747
4,0.2694,0.28851,0.20523,0.27849,0.28871,0.20555
5,0.24774,0.26835,0.17552,0.25758,0.26856,0.17587
6,0.23145,0.25308,0.153,0.24201,0.2533,0.15337
7,0.21878,0.24105,0.1351,0.22991,0.24127,0.13548
8,0.20858,0.23152,0.12036,0.21998,0.23174,0.12075


==> data/tpM4p3l2.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.45072,0.45,0.45,0.44968,0.45,0.45
2,0.34668,0.36244,0.31388,0.35492,0.36256,0.31406
3,0.29595,0.3174,0.24719,0.30803,0.31757,0.24747
4,0.26453,0.28851,0.20523,0.2789,0.28871,0.20555
5,0.24285,0.26835,0.17552,0.25857,0.26856,0.17587
6,0.2265,0.25308,0.153,0.24327,0.2533,0.15337
7,0.21391,0.24105,0.1351,0.23137,0.24127,0.13548
8,0.20368,0.23152,0.12036,0.22177,0.23174,0.12075


==> data/tpM4p3l3.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.4514,0.45,0.45,0.45008,0.45,0.45
2,0.33401,0.35876,0.30794,0.35,0.36215,0.31342
3,0.27823,0.31221,0.23861,0.30154,0.317,0.24653
4,0.24373,0.2825,0.19527,0.27161,0.28805,0.20446
5,0.22045,0.26201,0.16476,0.2508,0.26787,0.17469
6,0.20289,0.24644,0.14175,0.23529,0.25256,0.15212
7,0.18943,0.2344,0.12356,0.22307,0.24053,0.13419
8,0.1785,0.22477,0.10867,0.21322,0.231,0.11944


==> data/tpM8p1l1.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.65019,0.65,0.65,0.65047,0.65,0.65
2,0.56998,0.58366,0.55455,0.57814,0.58509,0.55655
3,0.52661,0.54472,0.50476,0.53806,0.54698,0.50792
4,0.49739,0.51773,0.47201,0.51094,0.5206,0.47596
5,0.47587,0.49731,0.44799,0.49058,0.50061,0.45253
6,0.45893,0.48095,0.4292,0.47475,0.48463,0.43419
7,0.44499,0.46737,0.41386,0.4617,0.47133,0.41923
8,0.43323,0.45586,0.40097,0.45059,0.46004,0.40664


==> data/tpM8p1l2.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.65041,0.65,0.65,0.65014,0.65,0.65
2,0.54545,0.57063,0.53621,0.56504,0.58068,0.55039
3,0.48916,0.52394,0.47535,0.51903,0.54,0.49813
4,0.45128,0.49179,0.43511,0.48832,0.51174,0.46373
5,0.42372,0.46745,0.40559,0.4657,0.49046,0.43847
6,0.40222,0.44816,0.38252,0.44801,0.47332,0.41872
7,0.38512,0.43258,0.36375,0.43354,0.45919,0.4026
8,0.37041,0.41929,0.348,0.42149,0.44729,0.38906


==> data/tpM8p1l3.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.65382,0.65,0.65,0.64945,0.65,0.65
2,0.47445,0.502,0.46391,0.47883,0.51308,0.47094
3,0.36212,0.41083,0.35125,0.37422,0.43016,0.36384
4,0.29051,0.35083,0.27729,0.30789,0.37509,0.29337
5,0.24121,0.30907,0.22611,0.26144,0.33599,0.2441
6,0.20759,0.2787,0.18927,0.22852,0.30689,0.20812
7,0.18363,0.25576,0.16188,0.20423,0.28443,0.18093
8,0.16584,0.23788,0.14093,0.18598,0.26656,0.15976


==> data/tpM8p2l1.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.54932,0.55,0.55,0.54998,0.55,0.55
2,0.4717,0.48253,0.45228,0.47744,0.48257,0.45233
3,0.43067,0.44377,0.4028,0.43779,0.44383,0.40288
4,0.40318,0.41785,0.37072,0.41111,0.41792,0.37082
5,0.38306,0.39833,0.34741,0.39138,0.39841,0.34751
6,0.36731,0.38306,0.32929,0.37594,0.38314,0.32941
7,0.35445,0.37057,0.3146,0.36334,0.37066,0.31472
8,0.34383,0.36008,0.3023,0.35277,0.36018,0.30243


==> data/tpM8p2l2.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.54978,0.55,0.55,0.55002,0.55,0.55
2,0.46223,0.47948,0.44792,0.47366,0.4823,0.45195
3,0.41736,0.43905,0.39614,0.43315,0.44341,0.40229
4,0.38789,0.41205,0.36259,0.40637,0.4174,0.3701
5,0.36641,0.39174,0.33824,0.38701,0.39782,0.3467
6,0.34968,0.37588,0.31935,0.37194,0.38249,0.32853
7,0.33613,0.36291,0.30403,0.35971,0.36997,0.31379
8,0.32489,0.35206,0.29122,0.34955,0.35945,0.30145


==> data/tpM8p2l3.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.54948,0.55,0.55,0.54964,0.55,0.55
2,0.43587,0.46518,0.42703,0.45795,0.47665,0.44384
3,0.37818,0.41788,0.36438,0.41129,0.43473,0.38993
4,0.34142,0.3864,0.32412,0.38095,0.40672,0.35505
5,0.31528,0.36349,0.29516,0.35929,0.38586,0.32975
6,0.29509,0.34571,0.27289,0.34277,0.36957,0.31014
7,0.27928,0.3314,0.25499,0.32931,0.35631,0.29427
8,0.26623,0.31956,0.24015,0.31821,0.34529,0.28101


==> data/tpM8p3l1.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.4501,0.45,0.45,0.45011,0.45,0.45
2,0.37583,0.38348,0.35219,0.37937,0.38358,0.35233
3,0.3366,0.34672,0.30391,0.34135,0.34687,0.30413
4,0.3108,0.32232,0.27306,0.31613,0.3225,0.27332
5,0.29199,0.30439,0.25086,0.29787,0.30458,0.25115
6,0.27741,0.29059,0.23376,0.28361,0.29079,0.23407
7,0.26569,0.27937,0.21997,0.27207,0.27958,0.22029
8,0.25601,0.27008,0.20849,0.26258,0.27029,0.20883


==> data/tpM8p3l2.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.45031,0.45,0.45,0.45025,0.45,0.45
2,0.37273,0.38348,0.35219,0.37829,0.38358,0.35233
3,0.33279,0.34672,0.30391,0.34043,0.34687,0.30413
4,0.30693,0.32232,0.27306,0.31566,0.3225,0.27332
5,0.28818,0.30439,0.25086,0.29776,0.30458,0.25115
6,0.27392,0.29059,0.23376,0.28394,0.29079,0.23407
7,0.26242,0.27937,0.21997,0.27278,0.27958,0.22029
8,0.25294,0.27008,0.20849,0.26351,0.27029,0.20883


==> data/tpM8p3l3.txt <==
N,I4,A4,B4,I8,A8,B8
1,0.45017,0.45,0.45,0.45012,0.45,0.45
2,0.36282,0.38028,0.34743,0.37438,0.38324,0.35183
3,0.31959,0.34198,0.29693,0.33594,0.34636,0.30339
4,0.29207,0.31673,0.26477,0.31125,0.32189,0.27243
5,0.27253,0.29836,0.24169,0.29353,0.30393,0.25017
6,0.25749,0.28424,0.22395,0.27998,0.29011,0.23302
7,0.24558,0.27281,0.20969,0.26911,0.27886,0.21919
8,0.2359,0.26346,0.19784,0.26015,0.26956,0.20768

